Permutation-based simultaneous confidence bounds for the false discovery proportion

When multiple hypotheses are tested, interest is often in ensuring that the proportion of false discoveries (FDP) is small with high confidence. In this paper, confidence upper bounds for the FDP are constructed, which are simultaneous over all rejection cut-offs. In particular this allows the user to select a set of hypotheses post hoc such that the FDP lies below some constant with high confidence. Our method uses permutations to account for the dependence structure in the data. So far only Meinshausen provided an exact, permutation-based and computationally feasible method for simultaneous FDP bounds. We provide an exact method, which uniformly improves this procedure. Further, we provide a generalization of this method. It lets the user select the shape of the simultaneous confidence bounds. This gives the user more freedom in determining the power properties of the method. Interestingly, several existing permutation methods, such as Significance Analysis of Microarrays (SAM) and Westfall and Young's maxT method, are obtained as special cases.

==> envelopes.csv <==
"co","rejs","beta","simes","shift","perm1","perm2","perm3","perm4","perm5","perm6","perm7","perm8","perm9","perm10","perm11","perm12","perm13","perm14","perm15","perm16","perm17","perm18","perm19","perm20","perm21","perm22","perm23","perm24","perm25","perm26","perm27","perm28","perm29","perm30","perm31","perm32","perm33","perm34","perm35","perm36","perm37","perm38","perm39","perm40","perm41","perm42","perm43","perm44","perm45","perm46","perm47","perm48","perm49","perm50","perm51","perm52","perm53","perm54","perm55","perm56","perm57","perm58","perm59","perm60","perm61","perm62","perm63","perm64","perm65","perm66","perm67","perm68","perm69","perm70","perm71","perm72","perm73","perm74","perm75","perm76","perm77","perm78","perm79","perm80","perm81","perm82","perm83","perm84","perm85","perm86","perm87","perm88","perm89","perm90","perm91","perm92","perm93","perm94","perm95","perm96","perm97","perm98","perm99","perm100"
0.001,449,40,17,24,449,4,13,5,2,0,11,0,18,7,2,1,0,3,16,4,2,16,0,0,1,12,0,1,0,4,3,0,15,7,0,5,0,0,4,3,20,2,6,2,0,4,7,3,6,3,3,2,1,2,2,3,3,3,22,2,1,6,1,1,4,15,39,5,1,11,1,25,24,3,2,8,1,1,2,4,1,87,2,5,4,7,2,2,0,7,3,4,24,3,2,5,9,2,0,4,6,7,4,102
0.0011,460,42,19,25,460,5,15,6,2,0,13,0,19,7,2,2,0,3,16,5,3,18,0,0,1,13,0,1,0,4,4,0,16,7,0,6,0,0,4,5,22,2,6,2,0,4,9,3,7,3,3,2,1,2,3,3,5,3,24,2,1,7,1,1,4,15,43,5,1,11,1,27,27,4,2,8,1,1,2,4,1,90,2,5,4,8,2,2,0,7,4,6,29,3,2,5,10,2,0,4,6,8,4,113
0.0012,479,44,21,26,479,5,16,6,3,2,14,0,20,7,2,2,0,5,16,5,6,21,1,1,1,15,0,1,2,4,5,0,16,7,0,8,0,0,4,7,24,2,6,2,1,5,12,3,9,3,3,2,1,2,3,3,6,3,25,3,1,8,1,1,5,15,46,5,2,11,1,31,28,4,2,8,1,1,2,4,1,94,3,6,4,8,2,2,0,9,4,7,31,4,2,5,12,3,0,4,7,8,4,124
0.0013,498,45,23,27,498,5,18,6,3,2,15,1,20,8,2,3,0,5,17,5,7,23,1,1,1,16,0,1,2,4,5,0,17,8,0,8,0,0,4,8,25,2,6,3,1,5,12,4,9,3,4,3,1,2,3,3,7,3,26,4,1,8,1,4,5,17,51,6,2,12,1,33,29,4,3,8,1,1,2,5,2,99,3,6,4,8,2,2,0,9,4,8,31,4,2,5,14,3,0,4,8,9,4,132
0.0014,514,47,25,28,514,5,19,8,3,2,17,1,21,9,2,4,0,5,18,5,9,24,2,1,1,16,0,1,2,4,8,0,20,10,0,9,0,1,4,8,25,2,8,4,1,5,12,4,10,3,6,3,1,2,3,4,8,3,31,4,1,8,1,4,5,17,52,6,2,12,1,37,31,4,3,8,1,1,2,5,2,105,3,6,4,9,2,2,0,9,4,9,35,4,2,7,14,3,0,5,8,9,5,137
0.0015,527,48,26,30,527,5,19,10,4,3,18,1,23,9,3,4,0,5,19,5,9,25,3,1,1,16,0,1,2,4,8,0,21,11,0,9,1,2,4,8,26,2,8,5,2,5,12,5,11,4,6,3,1,2,3,4,9,3,35,4,1,8,2,4,5,21,54,6,2,13,1,39,32,4,4,9,1,2,2,8,2,110,3,6,4,10,2,2,0,10,4,10,37,5,2,7,14,3,0,6,9,11,5,140
0.0016,535,50,28,31,535,6,20,10,4,3,18,1,24,9,3,4,0,5,19,5,9,27,3,1,2,18,1,1,2,4,8,0,23,14,0,9,1,2,5,9,27,2,9,5,3,5,13,5,11,4,8,3,1,2,3,4,10,3,37,4,1,8,2,4,5,23,56,6,3,14,1,41,33,4,4,9,1,2,2,8,2,115,3,7,4,10,2,2,0,12,5,10,39,7,3,7,14,3,0,6,9,12,5,143
0.0017,547,51,30,32,547,7,20,10,4,3,20,1,24,10,3,5,0,6,20,5,10,27,3,1,2,20,1,1,2,4,9,0,24,15,0,9,1,3,5,10,27,2,10,5,3,5,15,5,11,4,9,3,1,2,3,4,11,3,39,4,1,8,2,4,5,23,57,6,3,16,3,44,36,4,4,10,1,2,2,9,2,119,3,10,4,11,2,2,1,12,6,10,39,8,3,8,14,4,0,8,10,12,5,147
0.0018,555,52,32,33,555,7,21,11,4,4,21,1,26,12,3,5,0,6,20,6,10,27,5,1,2,21,1,2,2,4,10,0,24,15,0,9,1,3,6,11,27,2,10,5,3,5,16,6,11,4,10,5,1,2,3,4,11,3,40,4,2,8,2,4,5,25,58,6,3,17,3,46,38,5,4,11,1,2,2,9,3,123,3,10,4,11,4,3,1,14,7,11,44,8,4,8,17,4,0,8,10,12,5,154
0.0019,566,54,34,34,566,7,22,12,4,4,21,1,27,12,4,5,0,7,20,7,12,28,5,1,2,21,1,2,2,5,10,0,28,16,0,9,1,4,7,12,27,2,10,5,3,6,17,8,11,4,11,5,1,2,3,4,12,4,42,5,2,9,2,4,6,29,59,6,4,18,3,46,39,5,4,11,1,2,2,9,3,127,3,10,4,12,4,3,1,15,7,11,47,8,4,8,17,4,0,8,10,13,5,164
0.002,581,55,35,36,581,7,24,12,5,4,21,2,31,14,4,5,0,8,20,7,12,29,5,1,2,23,1,2,2,5,11,0,28,16,0,10,1,4,7,12,29,2,11,5,4,7,17,9,11,4,12,5,1,3,3,4,14,5,42,5,2,9,2,4,6,30,59,6,4,19,3,47,43,6,4,12,1,2,2,9,3,131,3,10,4,12,4,4,1,15,7,11,48,10,4,8,17,4,0,8,10,16,5,167
0.0021,587,56,37,37,587,8,25,14,5,4,21,2,32,14,4,5,0,9,21,7,12,29,7,1,2,24,1,3,2,5,12,1,28,16,0,10,1,4,7,12,30,3,11,6,4,7,19,9,11,5,12,5,1,3,3,4,14,5,43,5,2,10,2,4,6,32,64,6,4,20,3,50,45,6,5,12,1,2,2,9,3,135,3,10,4,14,4,4,1,15,8,11,49,10,5,9,18,4,0,9,11,16,5,178
0.0022,598,58,39,38,598,8,26,15,5,6,22,2,32,14,5,5,0,9,21,7,14,31,7,1,2,26,1,3,2,5,12,2,28,18,0,10,1,4,8,12,32,3,11,6,4,7,19,9,11,7,12,5,1,3,4,4,14,6,43,5,2,10,2,4,6,34,71,6,4,21,4,51,46,6,6,13,1,3,2,9,3,141,3,10,4,14,6,4,2,17,8,11,53,10,5,9,18,6,0,9,11,18,5,183
0.0023,605,59,41,39,605,8,26,16,7,6,22,2,34,14,5,6,0,9,22,7,15,31,7,1,3,26,1,4,2,5,13,2,29,19,0,10,1,4,8,12,34,3,13,6,5,8,19,9,11,7,12,5,1,3,4,5,15,6,43,5,2,11,2,6,6,37,74,7,4,22,5,54,47,6,6,13,1,3,2,9,4,143,3,10,5,15,6,4,2,18,8,14,56,10,6,10,18,6,0,9,11,18,5,193
0.0024,611,60,42,40,611,8,27,16,7,6,22,2,35,14,5,6,0,9,22,7,15,31,7,1,3,27,1,4,2,5,13,2,32,20,0,10,1,4,9,13,35,3,14,7,5,8,21,9,12,7,13,5,1,3,4,5,15,6,44,5,2,11,2,6,6,37,76,7,6,23,6,55,50,9,6,13,1,4,2,9,4,150,3,10,5,15,6,4,2,19,8,14,60,12,7,10,20,6,0,10,12,19,5,195
0.0025,617,61,44,42,617,9,29,16,8,7,24,2,37,16,5,6,0,9,22,7,16,32,7,1,3,27,1,6,2,5,13,3,32,21,0,10,1,5,9,13,37,3,15,7,5,8,24,9,13,7,14,5,1,3,4,5,15,6,45,6,2,11,3,6,6,37,77,7,6,24,6,56,52,9,6,14,1,4,2,9,5,152,4,10,5,18,6,4,2,19,10,15,66,13,9,10,20,6,0,10,12,19,5,199
0.0026,625,63,46,43,625,9,30,16,9,7,24,2,40,16,5,6,0,9,24,7,18,32,7,1,3,28,1,7,2,5,15,3,33,21,0,11,1,5,9,13,37,3,15,7,5,8,26,10,13,7,14,5,1,3,5,5,15,6,45,6,2,11,3,6,6,37,80,8,8,26,6,59,53,9,6,15,1,4,2,9,5,153,4,11,5,19,7,4,2,20,10,16,69,13,9,11,22,6,0,10,12,19,5,202
0.0027,630,64,48,44,630,9,34,17,9,7,24,2,41,17,5,7,0,9,24,7,18,34,7,1,3,28,1,8,3,5,15,3,34,22,0,11,1,5,10,14,39,3,15,7,6,8,26,11,13,7,14,5,1,4,5,5,15,6,46,7,2,11,4,7,6,39,84,8,8,28,6,62,58,9,6,17,1,6,2,9,5,158,4,11,5,19,8,5,2,20,11,17,72,13,10,11,22,6,0,10,12,20,5,209
0.0028,640,65,50,45,640,9,35,17,9,7,25,2,43,17,5,8,0,9,24,7,19,37,8,1,3,28,1,8,3,6,16,3,36,23,0,11,1,5,10,14,41,3,15,7,6,8,26,11,14,7,15,5,1,5,5,5,15,6,46,7,2,11,4,7,6,42,87,8,8,30,6,64,59,11,6,17,1,6,2,9,5,163,5,12,5,22,8,5,2,21,11,17,72,16,10,11,24,6,0,11,13,20,5,213
0.0029,645,66,51,46,645,11,38,17,10,9,25,2,46,17,5,9,0,10,25,7,19,39,8,1,3,30,1,8,3,6,16,3,36,26,0,12,1,5,10,14,42,3,15,8,6,8,26,11,16,7,16,5,2,5,6,5,15,6,49,7,2,12,5,7,6,42,88,10,9,31,7,64,60,11,6,18,2,6,3,9,5,168,5,12,5,24,9,5,2,21,11,17,75,16,10,12,25,6,0,11,14,20,5,219
0.003,652,67,53,48,652,12,41,17,10,9,26,2,48,19,5,10,0,10,26,9,19,39,9,1,3,30,1,8,3,7,16,3,37,27,0,12,1,7,10,15,43,3,15,8,6,8,26,11,16,7,17,5,3,6,6,5,15,6,50,7,3,13,5,7,6,42,91,10,10,32,7,67,62,11,7,18,2,6,3,9,5,172,5,12,6,25,9,5,2,21,12,17,76,17,10,13,25,6,0,12,15,20,5,219
0.0031,661,69,55,49,661,12,41,18,11,9,26,2,49,19,5,10,0,10,26,10,19,39,9,1,3,33,1,8,3,7,16,3,38,27,0,13,1,7,10,15,45,3,15,8,6,8,27,11,16,8,17,5,3,6,6,5,15,6,51,7,3,14,5,8,6,45,93,12,10,33,7,70,64,12,7,21,2,7,3,9,6,172,5,12,6,27,9,6,2,22,13,18,77,18,10,14,25,6,0,12,17,20,5,224
0.0032,672,70,57,50,672,12,41,18,11,9,26,2,51,22,6,10,0,11,26,10,19,40,9,1,3,35,1,8,3,7,16,4,39,30,0,13,2,7,10,15,46,4,15,8,8,8,28,11,16,9,20,8,3,6,7,5,16,6,54,7,3,15,5,8,6,45,94,13,10,33,7,72,65,12,7,22,2,7,3,9,6,174,5,12,6,27,9,6,2,22,13,18,80,18,10,14,25,6,0,12,17,21,5,230
0.0033,679,71,59,51,679,13,42,18,11,10,27,2,53,23,6,10,0,11,26,10,20,42,9,1,3,38,1,8,4,7,17,4,40,30,0,13,2,7,10,16,46,4,15,8,8,9,28,11,16,9,20,8,3,7,7,5,16,6,56,9,3,16,5,9,6,47,95,13,10,34,8,73,66,12,7,22,2,7,3,9,6,179,5,13,6,27,10,6,2,22,13,18,86,18,10,14,26,6,0,12,18,22,5,234
0.0034,682,72,60,52,682,13,42,19,11,10,28,2,53,24,6,10,0,12,26,10,20,43,9,1,3,38,1,10,4,8,17,4,41,31,0,13,2,7,11,19,47,4,16,9,8,9,30,14,16,9,21,9,3,7,8,5,16,6,58,9,3,16,6,9,6,48,96,13,10,34,9,75,72,13,7,22,2,7,3,9,6,184,5,13,6,28,10,7,2,22,13,19,89,19,10,14,28,7,0,12,18,22,5,237
0.0035,693,73,62,54,693,14,45,20,11,11,29,2,53,24,6,10,1,13,27,11,20,47,10,1,3,38,1,10,4,9,17,4,41,33,0,14,2,7,12,21,47,4,16,9,9,9,30,15,16,12,21,9,3,7,8,5,16,6,59,9,3,16,6,9,6,48,97,13,12,36,9,76,74,13,7,23,2,7,3,9,6,191,5,13,6,28,11,7,2,22,14,19,90,19,10,14,28,7,0,13,18,22,5,244
0.0036,700,74,64,55,700,14,47,20,11,12,29,2,54,24,6,10,1,13,27,11,22,47,10,2,3,39,1,11,4,10,17,4,42,36,0,14,2,7,12,21,47,4,16,9,10,9,31,18,16,13,21,10,4,9,8,5,16,6,59,10,3,20,6,9,6,50,99,14,12,37,9,76,77,14,7,24,2,7,3,9,6,192,5,14,6,28,12,7,2,23,14,19,95,19,12,15,28,7,0,13,19,22,5,250
0.0037,705,75,66,56,705,14,49,20,12,12,29,2,55,24,6,11,1,13,29,11,23,47,10,2,3,39,1,11,4,10,17,4,42,37,1,15,2,7,12,22,49,4,16,9,10,9,32,18,16,13,22,10,4,10,8,6,18,6,61,10,4,20,7,9,7,51,100,14,14,39,10,77,79,14,7,26,2,7,3,9,6,194,5,16,6,28,12,7,3,25,14,19,99,20,14,15,29,7,0,13,20,22,5,254
0.0038,709,76,68,57,709,15,50,20,12,12,32,2,55,24,6,11,1,13,30,11,23,49,10,2,4,42,1,12,4,10,20,4,42,37,1,16,3,7,12,22,51,4,16,9,11,9,32,21,17,13,22,11,4,10,8,6,20,7,62,10,5,20,7,9,8,54,103,14,15,40,11,78,80,15,7,26,2,7,3,9,6,196,5,18,6,31,12,8,3,25,14,20,99,22,14,15,29,7,0,13,21,23,5,259
0.0039,714,77,69,58,714,15,53,21,12,12,33,2,59,26,7,12,1,13,31,11,23,54,10,2,4,43,1,12,4,11,21,4,44,38,2,16,3,7,13,23,52,4,17,9,11,9,32,21,17,14,22,11,4,10,8,7,20,7,63,10,5,20,7,9,8,58,107,15,15,40,12,81,84,15,7,26,2,7,3,11,6,200,6,18,6,32,12,10,3,27,14,20,101,22,15,15,29,9,0,13,21,23,5,262
0.004,717,78,71,60,717,15,53,22,12,12,33,2,59,27,7,13,1,13,32,12,24,54,10,2,5,45,1,12,4,11,23,5,46,39,2,17,3,8,13,23,52,4,17,9,11,10,32,21,17,14,24,12,4,10,8,7,20,8,65,10,5,21,7,9,8,60,109,15,16,41,12,82,88,15,7,27,3,7,4,11,9,203,6,18,6,33,12,11,3,27,14,22,103,22,15,16,29,9,0,13,21,24,5,265
0.0041,721,79,73,61,721,15,53,22,12,13,34,2,59,28,7,13,1,13,34,12,25,55,11,2,5,48,2,12,4,12,23,5,46,41,2,18,3,9,13,23,53,4,18,9,12,10,34,22,19,14,27,12,4,10,8,8,21,8,65,11,5,21,7,10,8,60,111,15,16,42,13,83,90,15,7,27,3,7,5,11,10,205,6,18,6,33,12,11,3,28,15,22,104,22,15,18,29,9,0,13,21,24,6,267
0.0042,730,81,75,62,730,15,54,22,12,13,34,2,59,28,9,13,1,13,34,13,25,55,12,2,5,49,3,13,4,14,24,5,46,41,2,19,3,10,14,23,54,4,18,9,12,10,36,22,20,14,28,12,4,10,8,8,21,9,67,11,5,22,7,10,8,63,111,15,17,43,13,85,93,16,7,27,3,7,5,11,11,206,8,18,6,34,12,11,3,28,15,22,105,22,15,18,30,9,0,13,22,24,6,273
0.0043,737,82,77,63,737,15,55,22,12,13,35,2,60,28,9,13,1,13,34,14,26,55,12,2,6,50,3,13,5,14,26,5,48,43,2,20,3,10,14,24,55,4,19,10,12,10,36,22,22,15,28,12,5,10,8,9,21,9,67,11,5,22,7,11,9,65,111,15,17,44,14,87,96,16,7,28,3,8,5,11,11,211,10,19,7,35,12,11,3,31,15,24,106,22,16,18,31,10,0,13,23,24,7,282
0.0044,740,83,78,64,740,18,55,22,12,15,38,2,60,29,9,15,2,13,37,14,27,56,12,2,6,50,3,13,5,14,26,6,48,45,2,20,4,11,16,25,58,4,19,10,12,10,39,22,23,16,29,13,5,10,8,9,21,9,67,11,6,23,7,11,9,66,113,16,19,46,14,89,101,16,7,29,3,8,5,11,11,212,10,19,7,37,12,11,3,32,16,25,107,22,16,19,31,10,0,14,25,24,7,288
0.0045,747,84,80,66,747,18,56,22,14,16,38,2,63,29,9,15,2,14,37,14,27,58,12,2,6,50,3,13,5,14,26,6,51,45,2,20,4,11,16,26,58,4,19,10,12,10,39,23,24,16,30,13,5,11,8,9,22,9,68,11,7,23,7,11,11,68,113,16,19,47,14,90,106,17,7,29,5,8,5,11,11,214,10,19,7,38,12,11,3,32,17,25,109,23,16,20,33,10,0,14,25,24,7,288
0.0046,753,85,82,67,753,18,62,22,14,16,42,2,64,29,9,15,2,17,37,14,27,59,14,2,6,50,3,15,5,14,26,6,53,49,2,22,4,12,16,26,59,4,20,10,13,11,39,25,24,17,30,14,6,11,8,9,22,9,70,11,7,25,7,11,11,71,114,16,20,48,14,90,107,17,8,29,5,8,5,11,11,217,11,20,8,40,12,12,3,33,17,25,111,23,17,20,34,10,0,14,25,25,7,292
0.0047,760,86,84,68,760,18,63,22,14,16,43,3,66,29,10,15,2,17,40,14,28,59,14,2,6,50,3,15,5,15,27,7,53,50,2,22,4,12,16,26,61,4,20,11,13,11,39,26,24,17,31,15,6,11,8,10,22,9,70,11,7,26,7,12,11,72,117,16,20,49,14,91,109,17,8,29,5,8,5,12,11,221,11,20,9,40,12,12,3,33,19,25,112,26,18,20,34,10,0,14,25,26,8,294
0.0048,764,87,85,69,764,18,65,22,14,17,43,3,66,30,10,15,2,17,42,14,28,60,14,2,6,50,3,15,5,15,27,7,53,50,2,22,4,12,16,28,63,4,20,11,13,11,40,27,24,18,31,16,7,12,8,10,22,9,70,13,7,27,7,12,12,76,120,16,21,50,14,91,109,17,8,29,6,8,6,12,11,225,11,20,9,41,12,12,3,33,20,25,112,27,18,21,34,10,2,14,25,27,8,300
0.0049,768,88,87,70,768,20,66,22,14,18,45,3,66,30,10,16,3,17,43,15,29,61,14,2,6,53,3,15,5,15,27,7,53,52,2,22,4,12,16,29,63,4,21,11,13,11,40,29,24,18,32,16,7,12,8,10,23,9,73,13,7,28,7,12,12,77,122,18,21,50,14,92,109,17,9,29,6,8,6,12,11,228,12,20,9,41,13,12,3,34,20,25,114,27,18,22,34,10,2,14,28,27,8,304
0.005,775,89,89,72,775,21,68,22,14,18,45,3,67,30,10,16,3,17,44,15,30,61,15,3,6,54,4,17,5,15,27,7,55,56,2,22,4,12,16,29,65,4,21,11,13,11,41,30,24,18,32,17,7,12,9,10,24,9,74,13,7,28,7,14,12,77,123,19,21,50,14,94,109,17,9,29,6,8,6,12,11,230,12,21,10,41,13,12,3,35,20,27,116,27,19,23,34,10,2,15,28,27,9,307
0.0051,778,90,91,73,778,21,70,23,14,19,45,3,68,30,10,16,3,17,46,15,30,61,15,3,6,54,4,18,5,15,27,8,56,57,2,24,4,12,16,29,69,4,21,11,14,11,41,30,25,18,33,17,7,12,9,10,24,9,77,14,7,28,7,15,12,77,124,19,21,50,14,94,112,19,10,31,6,8,6,12,11,231,12,21,11,43,13,12,4,36,22,27,117,28,19,24,34,10,2,15,29,29,9,312
0.0052,785,91,93,74,785,21,73,25,15,19,46,3,68,30,11,16,3,18,46,15,30,62,16,3,6,56,4,20,5,15,27,8,56,57,3,26,5,13,16,29,71,4,23,12,14,11,41,31,26,18,33,17,7,12,9,10,25,9,78,15,8,28,7,16,12,79,127,20,21,50,14,95,116,19,10,31,6,8,6,12,11,233,13,22,11,44,13,12,5,37,23,27,117,28,21,24,34,10,2,15,30,29,9,315
0.0053,791,92,94,75,791,21,73,25,15,19,48,5,69,30,11,17,3,19,47,15,32,64,16,3,6,57,4,20,5,15,28,8,60,58,4,27,5,13,16,29,71,4,25,12,15,12,41,31,26,18,33,17,7,12,9,11,25,9,80,15,8,28,8,16,12,84,129,20,21,53,14,99,117,20,11,32,6,9,6,14,11,238,13,23,11,45,13,12,5,37,23,27,119,28,22,24,34,10,2,15,30,29,9,321
0.0054,797,93,96,76,797,22,73,25,16,20,48,5,70,31,11,18,3,19,48,15,34,65,16,3,6,58,4,20,5,15,28,8,63,59,4,28,5,13,16,30,72,4,26,12,15,13,41,31,28,18,33,19,7,12,10,11,25,9,82,16,8,28,9,16,13,86,130,21,21,53,14,100,117,20,11,32,6,9,6,15,11,243,13,23,12,45,13,12,5,37,23,28,122,31,22,24,34,10,2,16,32,30,9,326
0.0055,804,94,98,78,804,23,76,25,16,20,48,5,70,32,11,19,3,19,48,15,36,66,17,3,6,60,4,20,5,15,29,8,63,61,4,28,5,14,16,30,74,4,27,14,15,14,41,31,29,18,33,20,7,12,12,11,25,9,82,17,8,28,9,16,13,87,134,22,22,53,14,101,119,20,11,33,6,9,6,18,11,244,14,23,12,46,14,12,5,37,23,29,124,33,22,25,35,10,2,17,32,30,9,330
0.0056,809,95,100,79,809,23,76,25,16,20,49,5,70,33,11,19,3,20,48,15,37,66,18,4,7,63,4,20,6,15,30,8,64,62,4,29,5,14,16,32,75,4,29,14,15,14,41,32,30,18,34,20,8,12,12,11,25,9,82,17,9,28,11,16,13,89,137,22,22,55,14,103,122,20,11,33,6,9,6,19,11,245,15,23,12,47,15,12,5,38,23,29,125,34,22,25,37,11,2,19,33,32,9,333
0.0057,812,96,102,80,812,23,76,25,16,20,51,5,72,33,11,19,3,21,50,15,37,66,19,4,7,64,4,20,6,15,30,8,65,65,4,29,5,14,16,32,75,4,29,14,15,15,41,32,31,19,34,20,8,12,13,13,25,9,84,18,9,28,11,16,13,91,137,22,22,58,15,103,122,20,11,33,6,9,6,19,11,248,15,23,13,48,15,12,5,38,23,31,127,34,22,25,37,11,2,19,33,32,9,335
0.0058,814,97,103,81,814,23,76,26,16,20,51,5,74,33,11,19,3,21,52,16,37,66,20,4,7,65,4,20,7,15,31,9,68,65,6,31,6,14,16,33,75,4,29,14,15,15,41,32,31,19,34,20,8,13,13,13,26,9,86,18,9,30,11,16,15,91,139,22,23,60,15,106,123,21,11,34,6,10,6,21,11,251,15,23,14,51,15,13,6,39,23,33,130,34,22,27,37,11,2,20,34,33,9,337
0.0059,818,97,105,82,818,23,77,26,16,20,52,5,75,33,11,19,3,22,53,16,37,69,20,5,7,65,5,20,7,16,32,9,69,66,6,32,6,14,16,34,78,4,29,14,16,15,41,34,32,20,34,20,9,15,13,14,27,9,86,18,10,31,11,16,15,91,140,22,23,62,15,107,123,21,11,34,6,10,6,22,11,255,17,23,14,54,15,14,6,42,23,33,134,35,22,28,37,11,3,20,34,33,9,340
0.006,822,98,107,84,822,23,79,28,16,20,53,5,77,33,11,19,3,22,53,16,37,69,20,5,9,65,5,22,7,17,33,9,71,66,6,33,6,14,16,34,81,4,29,14,16,16,41,34,32,20,35,20,9,15,13,14,27,9,86,18,11,31,11,18,15,92,140,22,23,62,15,110,127,21,11,35,6,11,7,22,11,259,18,23,14,55,15,15,6,42,23,33,136,35,24,28,37,11,3,20,34,33,9,342
0.0061,824,99,109,85,824,23,80,30,16,21,54,5,78,35,11,19,3,22,55,17,37,70,21,5,9,65,6,22,7,17,33,9,73,66,6,35,6,14,16,35,84,4,29,15,16,16,44,34,33,20,35,20,9,15,13,14,28,9,86,18,11,31,11,19,15,93,141,23,25,62,15,112,129,21,11,35,6,12,7,23,11,261,18,23,14,56,16,17,8,44,23,34,137,35,26,29,37,11,3,20,34,34,9,344
0.0062,827,100,111,86,827,24,81,30,17,21,54,6,78,36,11,19,4,22,57,17,37,70,21,5,9,65,6,22,7,17,34,9,73,71,6,35,7,15,16,37,86,4,29,15,16,18,45,34,33,22,36,20,9,15,14,14,29,9,87,18,11,32,11,19,15,93,143,23,25,62,15,112,130,22,11,35,6,12,7,23,11,261,18,24,14,56,17,17,9,44,25,35,139,36,26,30,37,11,3,20,34,35,9,347
0.0063,833,101,112,87,833,24,81,32,17,21,54,6,79,38,11,19,4,22,57,18,37,70,21,6,10,66,6,22,7,18,36,10,74,74,7,35,7,15,18,38,87,4,30,15,17,18,46,34,33,22,36,20,9,16,15,14,30,9,90,19,11,32,11,19,15,94,148,23,25,62,15,115,132,24,11,35,6,12,7,23,11,263,18,24,14,56,17,18,9,44,27,35,139,36,26,30,38,11,3,22,34,36,9,350
0.0064,839,102,114,89,839,25,82,33,17,21,54,6,81,38,11,19,4,22,57,18,37,70,22,6,10,67,6,22,7,18,36,10,76,77,7,35,7,15,18,38,88,4,30,15,17,18,46,34,34,23,36,20,9,17,15,17,31,9,92,19,12,33,11,19,15,97,149,23,27,62,15,116,134,24,11,35,6,12,7,23,13,266,18,25,14,56,17,19,10,44,27,37,143,38,27,30,39,11,3,22,34,37,9,354
0.0065,846,103,116,90,846,26,85,34,18,21,56,6,81,38,11,19,4,22,58,18,37,72,22,6,11,67,6,22,7,18,37,11,76,77,7,36,7,16,18,39,88,5,30,15,17,18,46,34,34,23,38,20,9,18,16,17,32,9,95,20,12,33,11,19,15,98,152,23,29,62,15,117,134,24,11,36,6,12,7,23,13,268,18,26,14,56,19,19,10,45,27,37,143,39,28,31,39,11,3,22,35,37,9,355
0.0066,851,104,118,91,851,27,86,34,18,21,56,6,83,39,11,19,5,23,59,18,38,73,22,6,11,70,6,22,7,20,37,12,78,77,7,37,7,17,18,39,89,5,30,16,17,18,46,34,34,23,39,20,9,20,17,17,32,9,98,20,12,33,11,19,15,100,154,24,29,62,15,118,136,25,11,37,6,12,8,23,14,268,19,26,15,56,19,19,10,45,27,38,145,39,28,32,39,12,3,22,35,38,10,356
0.0067,856,105,120,92,856,28,86,35,19,21,57,6,84,39,11,19,5,23,60,18,38,74,22,6,11,70,7,22,7,21,38,12,78,80,7,38,7,17,19,39,91,5,31,16,18,18,47,34,37,24,40,21,9,20,17,19,33,9,100,20,13,33,11,19,15,102,157,25,30,62,15,119,140,26,13,37,6,13,8,23,16,271,19,26,16,56,19,19,10,47,27,40,146,43,29,32,39,12,3,22,35,39,10,358
0.0068,856,106,121,93,856,28,87,35,19,21,57,7,84,39,11,19,6,25,62,19,38,77,23,6,11,71,7,22,8,21,39,12,78,81,8,39,7,17,19,39,93,5,31,17,18,18,52,37,37,24,41,21,9,20,17,19,33,10,101,20,13,33,11,20,15,103,157,25,30,62,15,119,140,28,13,37,6,13,8,23,16,274,19,26,18,57,19,19,12,48,28,41,149,43,30,33,39,12,3,22,35,40,10,361
0.0069,858,107,123,95,858,28,88,36,20,21,57,7,88,41,12,19,6,25,65,19,38,80,23,6,11,71,8,23,8,21,39,12,79,83,8,39,7,17,19,39,93,5,32,17,18,18,53,38,37,24,42,21,9,20,18,19,33,10,101,21,13,34,11,20,15,104,157,25,31,64,15,120,140,28,13,37,6,13,8,23,16,275,19,27,19,57,19,19,12,49,28,41,150,43,30,34,40,12,3,22,36,41,11,362
0.007,860,108,125,96,860,28,90,36,21,21,57,7,88,42,13,20,6,25,65,21,40,82,24,6,11,71,8,23,8,21,39,13,82,85,8,40,7,17,19,39,94,5,34,17,18,18,53,38,38,24,42,21,10,21,18,20,33,12,102,21,13,34,11,22,16,105,159,25,31,66,16,121,141,29,14,37,7,13,8,23,16,277,20,28,20,57,19,20,12,49,28,42,153,43,31,34,40,12,3,22,36,41,11,363
0.0071,868,109,127,97,868,29,90,36,22,22,57,7,89,42,13,20,6,25,66,21,41,83,24,7,11,76,8,24,8,22,40,13,84,87,8,41,7,17,19,40,94,5,34,17,18,18,53,39,39,24,42,21,10,21,19,20,33,12,103,21,13,34,11,23,16,107,159,25,31,68,16,123,144,29,14,37,7,13,8,23,19,278,21,28,20,59,21,20,12,49,28,42,155,43,31,37,41,12,3,22,36,41,11,369
0.0072,869,110,128,98,869,31,92,36,22,22,57,7,90,43,14,21,6,25,68,21,41,84,25,7,12,78,8,24,8,23,42,13,84,90,8,41,8,17,19,40,94,5,34,18,18,19,53,40,40,25,43,22,10,23,19,21,33,12,104,21,13,34,11,23,16,107,161,25,32,68,18,127,146,30,14,37,7,13,8,23,19,279,21,29,20,59,22,20,12,49,28,42,155,44,32,37,42,12,3,22,37,41,12,370
0.0073,870,110,130,99,870,31,93,36,22,23,57,7,91,45,14,21,6,25,68,21,41,85,25,7,12,78,8,24,8,23,42,13,84,90,8,41,8,17,19,40,95,5,34,18,18,19,54,40,40,25,43,22,10,23,20,22,33,12,105,21,13,34,12,23,16,108,162,25,32,70,18,127,146,30,14,37,7,14,9,24,20,281,21,29,21,61,22,20,12,50,28,43,155,44,32,38,42,12,3,22,37,41,13,372
0.0074,871,111,132,101,871,31,95,36,23,23,57,7,92,45,14,21,6,27,69,21,42,86,25,7,12,79,9,24,8,23,43,13,84,90,8,41,8,17,19,41,95,5,34,18,19,20,54,40,40,28,44,23,11,23,21,22,33,12,105,21,13,36,14,23,16,109,163,26,32,72,19,127,146,32,14,37,8,14,9,24,20,281,21,30,21,63,23,20,12,50,28,43,156,45,32,38,42,13,3,22,37,42,14,373
0.0075,874,112,134,102,874,32,96,36,23,23,59,7,94,45,14,21,6,27,69,21,42,86,26,7,12,81,9,25,8,23,45,15,86,90,9,42,8,17,20,42,95,5,34,19,19,20,54,40,41,28,45,24,11,23,22,22,33,12,108,22,13,37,14,23,16,109,164,26,35,73,20,129,148,32,14,37,8,14,9,24,20,284,22,31,21,64,23,20,12,51,28,44,158,45,32,38,42,13,3,22,38,42,14,375
0.0076,877,113,136,103,877,32,97,38,24,23,59,7,95,45,14,22,6,27,71,21,42,86,26,7,13,82,9,26,8,23,45,16,88,91,10,42,8,17,20,43,97,5,34,20,19,20,54,41,43,29,46,24,11,23,22,23,35,12,109,22,13,37,16,23,16,110,166,26,36,73,20,129,150,33,14,37,8,14,9,24,20,285,22,31,22,66,23,21,12,52,28,44,159,45,32,38,43,13,3,23,38,42,14,377
0.0077,878,114,137,104,878,32,98,39,25,23,60,7,95,45,14,22,6,28,72,21,43,87,26,7,13,83,9,27,8,23,46,16,88,92,10,44,8,18,21,43,97,5,34,20,19,20,55,41,43,29,46,25,11,23,24,23,35,12,110,23,13,39,16,23,16,111,168,26,37,73,20,130,152,35,14,37,8,14,9,25,20,287,23,31,24,68,24,21,12,53,28,44,161,45,33,38,43,13,3,23,39,43,14,381
0.0078,882,115,139,105,882,32,100,39,25,24,63,7,97,45,14,23,6,28,72,21,43,88,27,7,13,83,11,28,8,24,47,16,89,94,12,45,8,19,22,44,100,5,34,21,19,20,56,42,45,29,46,25,11,25,24,23,35,12,110,24,14,39,17,23,16,115,168,28,37,73,20,131,154,37,14,37,8,14,9,25,20,292,24,31,24,68,24,21,12,54,28,45,163,46,34,38,44,13,3,24,39,44,14,383
0.0079,886,116,141,107,886,32,102,40,27,24,63,7,99,45,14,23,7,29,73,21,43,89,28,7,13,83,11,29,8,24,48,16,89,95,12,46,8,19,22,45,101,6,35,21,20,20,57,42,45,29,46,26,11,26,24,23,35,12,115,24,14,41,18,23,16,117,170,28,37,75,21,131,156,37,14,40,8,14,9,25,20,295,24,31,26,70,24,21,12,55,28,45,164,46,35,38,45,13,3,24,39,44,14,385
0.008,894,117,143,108,894,32,103,41,27,24,65,8,99,46,14,24,7,29,73,21,45,89,29,8,13,84,11,30,8,25,49,17,89,96,12,47,8,19,22,46,101,6,36,21,20,20,58,43,45,30,47,26,11,27,25,23,35,12,117,25,14,41,20,24,16,117,170,28,38,75,22,134,158,37,14,40,8,16,9,25,20,299,25,31,26,72,24,21,12,56,28,45,166,46,36,38,46,14,3,24,40,45,14,392
0.0081,900,118,145,109,900,33,106,42,27,25,66,8,100,48,15,25,7,29,74,21,45,90,30,8,13,85,11,30,8,25,49,18,89,97,12,47,8,19,22,46,101,6,36,21,20,20,59,43,46,31,48,27,11,27,25,23,35,12,118,25,15,41,20,24,16,117,173,29,38,75,23,137,159,38,14,40,9,16,10,25,20,303,25,31,26,72,24,21,12,56,29,47,167,47,36,38,46,14,3,24,41,45,15,395
0.0082,902,118,146,110,902,34,106,43,27,25,67,8,103,48,16,25,7,30,74,21,45,91,32,8,13,85,11,30,8,26,50,19,89,97,12,47,8,19,22,47,101,6,36,21,21,20,60,45,47,33,48,28,11,28,25,23,35,12,118,25,16,43,20,24,16,117,174,29,39,75,24,137,162,38,14,40,10,17,10,25,20,306,25,32,26,72,24,21,12,56,30,47,167,47,36,39,46,16,3,26,41,45,16,396
0.0083,902,119,148,111,902,34,106,43,29,25,68,9,103,49,16,25,7,30,75,21,45,94,33,8,13,86,11,30,8,28,52,19,91,99,12,48,8,19,23,48,101,6,37,21,21,20,63,45,47,33,49,28,11,28,25,24,36,12,119,25,17,45,20,25,16,119,175,29,39,75,25,139,164,38,14,41,10,19,10,25,21,310,26,32,26,72,24,21,12,56,31,47,169,49,37,39,47,16,3,26,41,45,16,400
0.0084,904,120,150,113,904,34,107,43,30,26,70,10,103,50,16,25,7,30,76,21,45,95,33,8,13,86,12,30,8,29,52,19,92,102,12,49,8,19,23,48,102,6,37,21,21,20,63,45,48,33,49,28,12,28,26,25,36,12,120,25,17,45,20,26,16,120,175,29,39,75,25,143,164,38,14,41,10,19,10,25,21,313,27,35,26,72,24,21,13,58,32,48,171,49,39,40,48,16,3,26,41,46,16,409
0.0085,906,121,152,114,906,34,107,45,31,26,71,10,103,51,16,25,7,30,77,21,46,95,34,8,14,86,12,31,8,29,52,19,95,103,13,51,8,19,24,49,102,6,37,21,22,20,64,47,48,33,50,28,12,28,26,25,37,12,122,26,17,45,21,26,16,122,178,29,42,76,25,145,165,38,14,41,10,20,10,25,21,315,27,36,26,73,26,22,13,58,32,48,171,50,40,40,48,16,3,26,42,48,16,412
0.0086,911,122,154,115,911,34,108,46,31,26,73,10,105,51,16,25,7,30,77,22,48,97,35,8,14,88,12,31,8,29,52,20,96,105,13,52,8,20,24,50,102,6,37,21,23,20,64,49,48,35,50,29,12,29,27,27,38,12,123,26,17,46,21,27,18,123,179,30,42,77,25,145,165,38,14,42,10,21,10,25,21,316,28,36,26,75,26,22,13,58,33,48,173,52,40,42,48,16,3,27,42,49,16,414
0.0087,914,123,155,116,914,34,108,46,31,26,73,10,105,53,17,25,7,30,78,22,49,97,36,9,14,94,12,31,8,29,53,20,99,106,13,52,9,20,24,51,104,6,37,21,23,20,66,49,49,35,50,29,12,29,27,27,40,13,123,26,17,46,21,27,18,123,182,30,42,79,25,147,165,39,14,44,10,22,10,26,21,321,28,36,26,79,26,22,13,58,34,49,175,52,40,42,48,16,3,28,43,50,16,419
0.0088,920,124,157,117,920,34,110,47,31,26,74,10,105,53,18,25,7,30,80,24,49,97,38,9,14,96,12,31,8,31,54,21,99,106,13,53,9,20,24,52,104,7,37,21,23,20,68,49,50,35,50,29,12,30,28,27,40,13,123,27,17,48,21,27,18,123,183,30,43,81,25,149,167,39,14,44,10,23,10,26,21,324,28,36,28,80,26,22,13,60,35,50,179,54,40,42,48,16,3,28,43,50,16,422
0.0089,920,125,159,119,920,34,112,47,31,26,75,10,106,53,18,26,7,31,81,24,50,97,38,9,14,97,12,32,8,31,57,21,100,107,13,54,9,20,24,52,107,7,38,21,23,20,68,50,50,35,51,29,12,30,29,28,42,13,123,27,18,49,21,28,18,123,184,30,43,81,26,149,169,39,14,44,10,23,10,26,22,325,28,36,28,81,27,24,13,61,35,53,181,54,41,42,48,16,4,28,44,50,16,426
0.009,924,125,161,120,924,35,113,47,31,26,75,10,108,53,18,26,7,31,81,24,50,97,38,9,14,100,12,33,8,31,58,21,103,107,13,55,9,21,24,54,108,7,39,21,23,20,68,50,52,35,53,29,12,33,29,28,43,14,123,28,18,49,21,28,18,123,185,30,43,83,26,149,169,39,14,45,10,23,11,26,23,328,28,36,29,81,27,24,13,61,35,53,181,55,42,42,49,16,4,28,44,50,16,430
0.0091,926,126,162,121,926,36,114,47,31,26,77,11,108,53,19,26,7,31,81,26,50,97,39,9,14,101,12,33,9,32,58,22,105,107,13,56,9,21,25,54,109,7,40,21,23,21,68,50,53,35,53,30,13,33,29,28,43,15,123,28,19,49,21,28,18,124,186,30,44,84,27,151,173,39,15,45,10,24,11,26,23,332,28,36,31,82,28,24,13,61,37,53,183,55,43,42,49,16,4,28,44,51,17,434
0.0092,932,127,164,122,932,36,114,47,31,26,78,11,108,56,20,26,7,31,82,26,50,97,40,9,14,103,13,34,9,34,58,23,107,107,13,56,10,22,25,54,109,7,40,21,23,21,68,50,53,35,53,31,13,33,29,29,43,15,125,28,19,49,21,28,18,126,187,30,45,85,27,151,173,40,15,45,10,24,11,26,24,336,28,37,31,82,28,25,14,61,37,53,187,55,43,43,49,16,4,29,44,53,17,435
0.0093,937,128,166,123,937,36,114,47,31,27,79,11,108,56,20,26,7,31,83,29,50,98,41,9,14,104,14,35,9,34,61,23,107,107,13,56,10,23,25,56,112,7,40,21,23,21,70,50,53,36,53,33,13,34,29,30,43,15,127,28,20,50,21,30,18,127,189,30,45,86,27,153,173,40,15,48,10,25,11,26,24,338,28,38,31,84,29,25,14,62,38,53,188,55,43,43,49,16,4,30,44,53,17,437
0.0094,942,129,168,125,942,36,118,47,31,27,79,11,108,56,20,26,7,33,83,30,51,99,41,10,14,105,15,35,9,34,61,23,107,108,13,58,10,24,27,57,114,7,40,21,23,21,70,50,54,36,53,33,13,34,33,30,43,15,129,28,21,50,21,30,19,132,194,31,45,89,27,154,176,40,16,48,10,25,11,28,24,338,29,39,31,85,29,25,15,63,38,54,189,55,44,44,50,16,4,30,46,54,18,437
0.0095,948,130,170,126,948,37,118,47,32,27,79,11,108,59,20,27,7,33,83,32,51,101,42,12,14,105,15,35,9,34,64,24,107,110,15,60,10,24,27,57,114,7,41,22,25,22,70,50,54,36,53,33,13,34,35,30,43,15,132,28,21,50,21,30,20,132,195,31,45,89,27,154,176,40,17,49,10,26,11,28,24,342,29,40,31,85,30,25,15,64,38,56,190,56,45,44,50,18,4,30,47,54,18,442
0.0096,949,131,171,127,949,37,118,47,32,28,80,11,108,60,20,28,8,33,84,32,52,101,42,12,14,105,15,36,9,34,64,24,111,111,15,60,10,26,27,58,115,7,41,22,26,22,72,50,54,36,53,34,14,34,36,30,43,16,132,28,21,51,22,31,20,132,195,32,45,91,27,155,178,41,17,50,10,26,11,28,24,344,30,40,31,86,31,25,15,64,38,57,193,56,45,44,50,18,4,30,47,55,18,442
0.0097,951,131,173,128,951,37,118,48,32,30,81,11,108,60,20,28,8,33,85,32,53,102,42,12,14,105,15,37,9,34,64,24,111,112,15,64,10,27,28,59,116,7,42,22,26,24,72,50,56,36,53,34,14,34,37,30,43,16,133,29,21,51,22,31,21,134,200,33,45,91,27,157,180,41,17,50,10,26,11,28,24,345,31,40,32,86,31,25,15,64,38,57,194,57,46,44,51,19,4,31,49,58,18,442
0.0098,954,132,175,129,954,37,118,48,32,30,81,11,109,61,20,30,8,34,85,32,53,103,43,12,14,105,15,37,9,34,65,24,111,113,16,67,10,27,28,59,118,7,43,23,26,24,74,51,57,36,53,34,15,34,37,30,43,17,136,29,22,51,22,31,21,137,201,33,45,93,27,159,182,42,17,51,10,26,12,28,24,347,31,40,32,86,31,25,15,64,38,57,196,57,46,44,52,19,4,31,49,58,18,445
0.0099,956,133,177,131,956,38,119,48,32,31,83,11,109,61,20,31,8,34,86,33,53,105,44,12,14,105,15,37,9,35,65,24,112,114,16,67,10,28,28,59,119,7,44,23,26,25,74,51,59,36,53,34,15,35,37,30,44,17,137,29,22,51,22,31,22,138,202,34,45,94,27,162,185,42,18,51,10,26,12,28,24,349,31,40,32,86,31,25,15,65,38,59,198,58,46,44,52,19,4,31,51,58,18,447
0.01,957,134,179,132,957,38,119,49,32,31,83,11,110,61,21,32,8,37,87,33,55,106,45,12,14,106,15,37,9,35,65,24,112,115,16,69,10,28,28,59,120,7,45,23,26,26,74,52,59,36,53,34,16,35,38,30,44,17,139,29,22,51,22,32,22,139,204,35,46,96,27,163,188,42,18,51,11,26,12,28,25,349,31,40,32,88,31,25,15,65,39,60,200,58,46,47,53,19,4,31,52,58,18,450
0.0101,960,135,180,133,960,39,119,51,32,31,83,11,111,61,21,32,8,38,88,34,55,106,46,13,14,110,15,37,9,35,65,24,114,116,16,71,10,29,28,59,121,7,45,23,27,26,74,53,62,36,53,34,16,37,38,30,44,17,143,29,23,52,22,32,22,139,207,35,46,96,27,165,189,42,18,52,11,27,13,28,25,354,31,40,33,88,31,27,15,67,39,60,202,58,46,48,54,19,5,34,52,58,18,455
0.0102,963,136,182,134,963,39,121,51,32,31,84,11,111,61,21,32,8,39,89,34,56,107,46,13,14,110,16,37,9,35,65,24,114,119,16,71,10,29,29,59,121,7,46,23,28,26,74,54,63,36,53,34,16,37,38,30,45,17,143,30,23,52,22,33,22,140,207,36,47,96,28,169,191,42,19,53,11,28,13,29,25,355,31,40,33,88,31,27,15,67,40,61,206,60,46,49,57,19,5,36,52,58,18,463
0.0103,965,136,184,135,965,40,122,53,32,31,85,11,113,61,21,32,8,39,89,34,56,108,47,13,14,112,16,37,9,36,65,24,116,121,17,72,10,29,29,60,121,7,47,23,28,26,75,55,64,37,53,34,16,37,38,31,45,17,145,30,23,52,22,33,22,141,207,36,48,97,28,170,193,42,19,53,12,28,13,30,25,355,31,40,33,89,31,28,15,67,40,61,207,61,46,50,59,20,5,36,52,60,18,467
0.0104,965,137,186,137,965,40,124,53,33,31,87,11,114,65,21,34,8,39,89,35,59,110,47,13,14,115,16,37,10,36,65,25,117,122,17,73,10,29,30,60,121,8,47,23,28,26,75,55,64,38,53,35,16,37,38,31,46,17,147,31,24,52,22,33,22,143,209,36,48,97,28,173,193,42,20,54,12,28,14,31,26,357,31,40,33,91,32,30,16,67,41,61,209,61,46,50,60,21,6,36,54,62,18,470
0.0105,967,138,188,138,967,40,124,53,33,32,89,11,114,65,21,34,8,41,91,35,59,112,47,13,14,117,16,37,10,37,67,25,119,124,17,73,10,30,30,61,123,8,48,23,29,27,76,56,64,38,53,36,17,37,39,31,48,17,148,31,24,52,23,33,23,145,211,37,48,97,29,175,194,42,21,54,12,29,15,31,27,357,31,40,33,92,33,31,17,67,42,61,210,61,48,50,60,22,6,37,55,62,18,472
0.0106,968,139,189,139,968,40,124,54,34,32,89,11,116,65,21,35,8,42,91,37,59,112,47,13,15,118,17,37,10,37,68,25,119,124,17,73,10,32,30,61,123,8,48,24,29,28,79,56,66,39,53,37,17,40,39,31,48,17,148,31,25,53,23,33,24,146,213,38,48,97,30,176,194,42,22,55,12,29,15,32,27,361,31,40,33,93,33,31,17,67,42,61,214,61,48,50,62,22,7,37,56,63,18,474
0.0107,968,140,191,140,968,41,125,55,34,32,91,12,117,65,21,35,8,42,92,37,59,112,47,14,15,121,17,38,10,37,72,26,119,125,18,74,10,32,30,62,123,8,49,24,31,28,80,56,66,39,54,37,18,41,39,31,48,18,150,31,25,53,23,33,24,147,216,40,48,98,30,178,195,42,22,57,12,29,15,32,28,362,31,40,34,94,33,31,17,67,42,61,215,61,51,50,62,23,7,37,56,63,18,477
0.0108,973,141,193,141,973,42,125,56,34,32,92,13,118,67,21,35,8,42,92,37,59,112,48,16,15,123,17,38,10,37,74,26,119,126,18,75,10,33,30,62,123,8,49,25,31,28,80,56,67,39,54,38,18,42,40,32,49,18,151,31,25,54,23,33,25,147,217,40,48,98,30,179,198,42,22,58,12,29,15,32,28,365,32,40,34,95,33,32,17,68,42,61,218,61,51,50,62,23,7,37,56,63,18,480
0.0109,976,141,195,143,976,42,127,56,34,32,92,13,118,68,21,36,9,43,93,38,60,112,49,16,15,125,17,39,11,37,74,27,120,126,18,76,10,35,30,63,125,8,50,25,31,29,82,56,68,39,54,38,18,42,40,32,49,18,153,32,26,54,24,34,26,148,218,40,48,99,30,179,199,42,23,59,12,29,15,33,28,366,33,40,34,96,33,32,18,68,42,61,219,61,53,52,62,23,7,37,57,64,18,482
0.011,978,142,197,144,978,43,128,58,34,32,92,13,120,68,21,37,9,43,94,38,60,112,49,16,15,126,17,39,12,37,74,28,121,126,18,78,10,36,30,64,125,8,51,25,31,29,83,57,68,39,55,39,18,42,41,33,51,18,155,32,26,55,24,34,26,151,219,41,48,101,30,179,202,42,23,60,12,29,15,34,29,368,33,40,34,97,33,32,18,68,44,62,220,61,54,52,64,23,7,37,57,65,18,483
0.0111,984,143,198,145,984,43,128,59,34,32,94,14,122,68,21,37,9,43,94,38,62,115,49,16,16,127,17,39,12,37,75,28,121,126,18,78,10,36,30,64,126,8,51,26,31,29,83,57,68,40,55,39,18,42,41,33,51,18,157,33,26,55,24,34,26,151,220,41,48,102,30,180,202,42,23,60,12,29,15,34,29,370,36,41,34,97,33,33,18,69,45,64,221,61,56,53,64,23,7,37,58,66,18,487
0.0112,986,144,200,146,986,43,128,59,34,33,97,15,123,68,21,37,9,43,94,38,63,115,49,16,16,127,17,40,12,37,75,28,122,128,18,78,10,36,31,64,126,8,52,26,31,29,83,57,69,40,55,39,19,42,41,33,51,18,157,34,27,55,24,34,26,152,221,41,48,102,30,180,207,42,23,60,12,29,15,34,29,372,36,41,34,97,33,34,18,70,45,64,222,62,56,55,66,23,7,37,59,66,18,490
0.0113,987,145,202,147,987,44,129,59,35,33,98,15,124,68,21,37,9,45,95,39,63,117,50,16,16,128,17,40,12,37,75,28,122,129,18,81,11,37,31,64,128,8,52,26,31,29,84,57,69,40,55,39,21,42,44,33,51,18,157,34,27,55,24,34,27,152,222,41,48,102,31,181,207,42,23,62,12,30,15,34,30,374,36,41,34,97,33,34,19,70,46,64,223,62,56,55,67,23,8,37,59,66,18,491
0.0114,990,146,204,149,990,45,131,59,35,33,99,15,124,68,21,39,10,46,95,40,63,117,51,17,16,128,17,40,13,37,75,28,122,130,19,82,11,37,31,64,130,8,52,26,32,29,85,59,69,40,56,40,21,42,46,33,51,18,160,35,27,55,24,34,27,155,223,43,48,102,31,181,208,42,23,62,12,30,16,34,30,374,36,41,34,97,33,34,20,72,46,64,225,62,56,55,67,24,8,37,59,67,20,493
0.0115,992,146,205,150,992,45,132,60,35,33,99,15,124,69,21,39,10,49,96,41,63,117,51,17,17,128,17,40,13,38,75,28,123,131,19,83,11,37,31,64,130,8,53,27,32,29,85,59,69,40,56,41,21,43,46,33,52,18,160,35,27,55,24,35,27,156,225,44,48,102,31,184,209,42,23,62,12,30,16,34,31,374,36,41,35,97,34,35,20,72,46,64,225,62,56,55,67,24,8,37,59,67,20,496
0.0116,994,147,207,151,994,46,132,60,35,33,101,15,124,69,21,39,10,50,96,42,64,118,52,17,17,128,17,40,13,39,75,29,126,133,19,84,11,37,31,65,130,8,54,27,32,29,85,60,69,40,56,41,21,44,47,34,53,19,160,35,27,55,24,35,27,156,225,44,49,104,31,186,210,42,23,63,12,30,16,34,32,375,36,41,35,97,34,37,20,72,46,66,228,63,56,55,67,25,8,37,59,68,20,499
0.0117,996,148,209,152,996,47,133,60,35,34,102,15,125,70,21,40,11,50,96,42,64,118,53,17,17,128,17,40,13,39,75,29,127,134,19,84,11,39,31,65,132,8,56,27,32,30,85,60,70,41,56,42,21,44,48,34,53,19,161,35,27,55,25,35,27,158,227,46,49,106,31,187,211,42,23,63,12,31,17,35,32,377,36,41,36,98,34,37,20,72,48,67,230,64,57,55,69,26,8,38,59,68,21,501
0.0118,997,149,211,153,997,47,133,60,35,37,103,15,126,71,21,40,12,50,96,42,64,118,53,17,17,129,17,40,13,40,75,29,127,137,19,85,11,39,31,65,133,8,56,27,32,31,85,60,72,41,57,42,22,44,49,34,53,19,162,36,27,56,25,35,28,159,228,47,50,107,31,189,213,42,23,64,12,31,17,35,32,380,37,41,36,99,34,37,21,72,48,67,233,64,57,56,69,26,8,38,59,68,21,501
0.0119,1001,150,213,155,1001,47,133,61,35,37,105,15,126,71,21,40,13,50,96,42,64,118,53,17,17,129,17,40,14,42,76,29,129,138,19,85,11,39,31,65,134,8,58,27,33,32,86,60,72,42,57,43,22,44,49,35,53,19,162,36,27,58,26,36,30,161,231,47,51,108,34,190,214,42,23,64,12,31,17,35,32,382,38,41,37,99,34,37,21,73,48,68,234,64,57,57,71,26,8,38,60,68,22,501
0.012,1002,150,214,156,1002,47,133,62,36,37,107,15,128,72,21,41,13,52,97,42,65,118,54,17,17,132,17,40,14,42,76,29,131,140,19,85,11,40,32,65,136,8,58,27,33,32,86,60,72,42,57,44,22,45,49,36,53,19,162,36,29,58,27,36,30,163,232,47,51,108,34,191,215,42,23,65,12,31,17,35,32,383,38,41,37,100,34,37,21,73,48,70,237,64,58,57,71,26,8,38,60,70,22,503
0.0121,1007,151,216,157,1007,48,133,62,36,38,107,15,131,72,22,41,13,52,98,42,65,118,54,17,17,132,17,40,14,42,76,29,131,141,20,86,11,40,32,65,137,8,60,27,33,32,86,60,74,42,57,44,22,46,49,37,53,19,165,36,29,58,28,36,30,164,234,47,52,110,34,193,215,42,24,65,12,31,17,35,32,388,38,42,37,100,34,37,21,73,50,70,239,64,59,57,72,26,8,38,60,71,22,505
0.0122,1010,152,218,158,1010,48,134,62,37,39,109,15,132,73,23,41,13,53,98,43,66,118,55,17,17,132,18,40,14,42,76,29,132,141,20,87,11,41,33,67,139,8,60,27,34,33,86,61,74,42,57,48,22,46,49,38,53,20,167,36,30,58,28,37,30,164,235,47,54,110,34,194,217,42,24,66,13,31,17,37,32,391,38,43,38,100,34,37,21,73,51,70,241,64,60,58,72,26,8,38,60,71,22,508
0.0123,1014,153,220,159,1014,49,135,62,37,39,109,15,132,75,23,43,13,53,98,43,66,118,55,18,18,135,18,41,14,42,76,29,133,141,21,87,11,41,34,69,139,8,61,27,34,33,87,61,75,42,57,48,23,46,49,38,54,20,169,36,30,58,28,37,30,166,237,47,54,111,34,194,220,43,25,67,13,31,17,37,32,392,38,43,39,100,34,37,22,74,51,70,242,65,60,61,73,26,8,39,60,71,22,511
0.0124,1015,154,222,161,1015,49,138,63,37,39,109,15,132,76,24,44,13,54,98,43,67,119,56,18,18,137,19,42,14,42,76,29,133,142,22,88,11,41,34,69,142,8,61,27,34,33,87,61,76,42,57,48,23,46,49,38,54,20,171,36,30,58,29,37,31,167,239,47,54,113,35,195,223,44,26,69,13,32,17,38,32,395,38,44,39,100,34,37,22,74,51,70,244,65,60,61,73,26,8,39,62,71,23,514
0.0125,1018,154,223,162,1018,49,139,63,37,40,109,15,134,76,24,44,13,55,98,44,69,120,57,18,18,139,19,42,14,42,76,29,133,142,22,88,11,41,34,69,143,8,61,27,34,33,87,61,76,42,58,48,23,46,49,38,56,20,174,36,31,60,30,38,31,169,242,48,54,114,35,196,226,45,27,69,13,33,18,38,32,399,38,44,39,101,35,37,24,74,51,71,248,66,61,62,75,26,8,40,63,72,23,519
0.0126,1021,155,225,163,1021,49,141,63,37,40,110,16,134,77,24,44,13,55,98,45,70,121,57,18,19,139,19,43,14,42,77,29,135,142,22,88,12,41,35,69,144,8,62,29,34,33,87,62,76,44,58,48,23,47,50,38,58,20,175,36,31,60,31,38,31,170,244,49,55,116,35,198,228,46,27,72,13,33,18,38,32,401,38,45,40,101,36,37,25,75,52,74,249,66,62,63,76,27,8,40,65,72,23,523
0.0127,1024,156,227,164,1024,49,142,63,38,40,110,16,134,78,24,44,13,55,99,46,70,122,57,18,19,139,19,43,14,42,77,30,136,142,22,89,13,41,35,69,147,8,62,29,34,33,87,62,78,44,58,49,23,48,51,38,58,20,175,37,31,61,31,39,31,171,247,49,58,117,35,198,229,46,27,72,13,33,19,38,33,401,38,45,41,102,36,37,25,75,53,75,249,66,62,63,77,27,8,42,65,73,24,524
0.0128,1024,157,229,165,1024,49,144,63,38,40,110,16,136,78,24,44,14,55,99,46,70,124,57,20,20,142,19,43,14,42,77,30,137,145,22,90,13,42,35,69,147,9,63,29,34,33,89,62,80,44,58,49,23,49,52,38,58,21,177,38,31,61,31,40,31,174,248,49,59,118,35,201,229,46,27,72,13,33,19,38,33,402,38,45,42,103,36,37,26,75,53,77,250,66,62,63,78,27,8,43,65,73,24,524
0.0129,1028,158,231,167,1028,49,145,63,38,40,110,16,138,78,24,44,14,56,100,47,70,126,57,22,20,142,19,44,14,42,77,30,141,145,22,90,14,42,36,69,148,9,64,29,34,34,89,64,81,44,58,50,23,49,52,39,58,21,177,39,31,61,31,40,31,175,249,49,59,118,35,203,229,46,27,74,13,33,19,38,33,404,39,46,43,104,36,37,27,75,54,78,253,68,63,63,78,27,8,43,65,73,24,527
0.013,1035,158,232,168,1035,50,146,64,38,40,110,16,139,79,24,44,14,56,100,47,70,128,57,22,21,143,20,44,14,42,77,30,142,145,22,92,14,44,36,72,148,9,64,30,36,34,90,64,81,44,58,50,23,49,53,39,58,21,177,39,31,62,32,40,31,177,249,50,60,118,36,203,229,46,27,74,13,33,19,38,33,409,39,47,44,106,37,37,27,75,54,79,253,70,63,65,79,27,8,43,66,74,24,531
0.0131,1037,159,234,169,1037,50,148,64,38,40,113,16,140,79,24,44,14,56,100,48,70,129,59,22,21,143,20,44,14,45,78,30,142,147,22,93,14,44,36,72,149,9,65,30,36,34,90,65,82,44,58,50,23,49,54,39,58,21,177,40,31,63,32,40,32,177,251,50,60,118,36,205,230,46,27,74,13,34,19,38,33,411,39,47,44,106,38,37,27,75,54,79,257,72,63,65,79,27,8,44,68,74,24,538
0.0132,1037,160,236,170,1037,50,148,64,39,40,114,16,141,79,24,44,14,56,100,48,70,130,59,22,21,145,20,45,14,45,78,30,145,149,22,93,14,44,36,73,151,9,65,31,36,34,91,65,82,44,58,50,23,49,56,39,59,21,178,40,31,64,32,40,33,178,251,51,61,118,36,207,232,47,27,75,13,35,19,38,34,414,39,48,44,109,38,37,27,75,55,79,258,73,63,66,79,27,8,44,68,74,24,539
0.0133,1037,161,238,171,1037,50,149,64,39,40,115,16,141,80,25,45,14,56,102,49,70,132,59,22,21,146,21,45,14,45,79,30,147,151,22,93,14,44,36,74,151,10,65,31,36,34,91,65,84,44,58,50,23,50,57,39,59,21,179,40,32,64,32,41,33,183,252,51,61,120,36,207,234,47,27,75,13,35,19,38,34,417,39,48,44,109,38,37,27,75,55,79,259,73,67,66,82,28,8,44,69,74,24,540
0.0134,1041,162,240,173,1041,50,149,64,39,41,115,16,142,80,26,46,15,56,102,50,71,132,62,22,22,147,21,46,14,45,79,30,147,151,22,93,14,45,36,74,152,10,65,31,37,34,92,65,84,44,59,51,23,51,57,39,59,22,181,40,32,64,32,41,33,183,255,51,62,121,36,207,235,47,27,75,13,35,19,38,34,418,39,49,45,109,38,37,28,75,55,81,259,74,67,66,82,28,8,44,69,75,24,543
0.0135,1046,162,241,174,1046,50,149,64,39,41,116,17,143,80,27,47,15,58,102,50,73,134,62,22,22,147,21,46,14,46,79,30,148,152,22,94,14,46,36,74,155,10,65,31,37,34,93,65,84,44,59,51,23,51,58,39,59,23,183,41,32,65,32,42,33,185,255,51,62,121,36,207,236,48,27,75,13,36,19,38,34,420,40,51,45,110,38,37,28,75,55,81,261,75,67,66,84,28,8,44,69,75,24,547
0.0136,1049,163,243,175,1049,51,149,66,40,42,117,17,144,80,28,47,15,58,102,50,74,134,63,22,22,148,21,46,15,46,79,31,150,152,23,95,14,46,36,75,155,10,66,33,37,34,93,65,86,44,59,53,23,51,58,39,59,23,183,41,32,66,32,43,33,186,255,52,62,121,36,207,236,49,27,76,13,37,19,38,34,422,40,53,47,112,39,38,28,78,56,81,262,76,68,66,85,28,8,44,70,75,24,549
0.0137,1050,164,245,176,1050,51,150,66,40,42,117,17,145,80,28,47,16,58,103,50,74,135,64,22,22,150,22,46,15,46,80,31,150,152,23,97,14,47,36,77,156,10,67,33,37,34,93,66,87,44,59,53,23,51,58,39,59,23,183,42,32,68,33,43,33,189,255,52,63,123,36,209,237,49,28,77,13,38,19,38,34,423,40,54,47,115,40,39,28,78,56,82,265,76,68,67,85,28,8,44,70,76,24,549
0.0138,1051,165,247,178,1051,52,151,66,40,43,117,17,145,81,29,47,16,60,105,50,74,135,64,23,23,150,23,46,15,47,80,33,152,152,24,99,14,47,38,77,156,10,67,33,38,36,93,66,90,44,59,53,23,52,58,39,59,23,183,42,32,68,35,43,33,190,258,52,63,123,37,210,240,50,28,77,13,39,19,38,35,425,40,54,48,115,40,39,28,79,56,82,266,76,69,67,85,28,8,44,71,76,25,552
0.0139,1052,166,248,179,1052,52,152,66,40,43,117,17,145,81,29,47,16,60,105,50,75,136,64,23,23,151,23,47,15,48,80,33,155,153,25,99,14,47,38,78,156,10,67,33,38,36,95,66,90,45,60,55,23,52,60,40,59,23,185,43,32,69,35,43,34,191,261,53,64,126,37,212,242,50,28,77,13,40,19,38,35,430,41,55,48,115,40,39,28,79,56,83,269,77,69,67,85,28,8,44,71,77,26,553
0.014,1052,166,250,180,1052,52,153,66,41,44,117,17,146,83,29,48,16,60,105,52,76,137,64,24,24,153,23,47,15,49,80,33,156,153,25,99,15,47,38,78,156,10,67,34,38,36,95,68,90,45,60,55,23,52,62,40,59,23,187,43,32,69,35,44,34,194,262,53,65,127,37,212,244,50,29,78,13,40,19,38,35,432,42,55,48,117,41,40,28,79,56,83,271,77,69,67,85,28,8,45,72,79,26,554
0.0141,1056,167,252,181,1056,52,157,66,41,46,118,18,148,83,30,48,17,61,105,53,76,137,64,24,24,156,23,47,15,49,82,34,156,154,25,99,16,47,38,79,157,10,70,34,40,36,95,68,91,45,60,55,23,52,63,40,60,24,187,43,32,73,35,44,35,196,266,53,65,129,38,214,245,50,29,78,13,40,19,38,35,434,42,57,49,118,41,41,29,79,56,84,273,77,70,69,86,28,8,45,73,79,27,556
0.0142,1058,168,254,182,1058,52,158,67,41,46,119,18,152,83,30,48,17,63,105,53,76,138,65,25,24,157,23,48,15,49,84,34,156,154,26,99,17,47,39,79,157,10,74,34,40,36,96,68,92,45,61,55,23,53,64,40,60,26,189,44,32,75,35,44,35,196,267,55,65,132,38,215,245,51,30,79,13,41,19,39,36,438,42,57,50,120,41,44,30,79,58,84,275,77,71,69,86,28,8,45,73,79,28,558
0.0143,1060,169,256,184,1060,54,158,67,41,46,119,18,153,84,30,49,17,64,105,53,77,138,65,25,24,158,25,48,15,49,86,35,158,157,26,100,17,47,39,80,158,10,75,34,40,36,96,68,93,45,62,56,23,54,64,40,60,26,189,44,33,75,35,45,35,198,268,55,66,132,38,215,247,51,30,79,14,41,19,41,36,440,42,57,50,121,41,44,30,79,58,85,278,78,73,71,86,28,8,45,73,79,28,560
0.0144,1065,170,257,185,1065,54,158,68,42,47,119,18,157,86,31,50,17,65,106,54,79,143,65,25,24,159,25,50,15,49,87,35,158,157,26,100,18,48,39,81,158,10,75,34,41,36,96,68,93,45,64,57,23,54,64,40,61,26,189,44,33,76,36,45,35,199,272,56,66,132,38,215,250,53,30,79,14,41,19,41,36,441,42,58,50,121,42,44,32,80,59,87,280,78,74,72,86,28,8,45,73,80,28,562
0.0145,1067,170,259,186,1067,55,158,69,42,47,119,18,158,86,31,50,17,65,106,54,79,143,66,25,24,159,25,51,15,49,87,35,158,159,27,100,19,48,40,81,160,10,75,34,43,36,96,68,93,45,64,57,23,55,65,40,63,26,189,44,33,77,36,46,35,201,274,57,67,132,38,216,251,53,30,80,14,41,19,42,36,443,42,58,50,121,43,45,32,81,60,87,281,78,74,72,87,28,8,45,74,80,28,565
0.0146,1069,171,261,187,1069,56,158,70,42,47,119,19,158,87,31,50,17,65,107,54,79,143,67,25,24,159,25,51,16,49,87,35,158,160,27,100,19,50,40,82,161,10,75,36,44,37,97,69,94,45,64,59,23,55,66,40,63,26,191,44,33,79,36,46,35,202,275,57,68,132,39,216,252,53,31,80,15,42,19,44,36,444,42,59,50,121,43,46,33,81,60,87,283,78,75,72,87,28,8,46,74,80,28,570
0.0147,1072,172,263,188,1072,56,159,70,42,50,121,19,159,88,31,50,17,67,108,54,79,144,67,25,26,161,25,51,16,49,88,35,159,160,27,100,19,50,41,82,162,10,75,36,45,38,97,69,95,46,64,59,23,56,67,40,66,26,191,45,34,80,36,47,35,202,278,57,69,133,39,216,253,54,31,81,16,42,19,44,36,446,43,59,50,121,43,46,33,81,61,88,285,79,76,72,87,28,8,46,75,82,28,570
0.0148,1075,173,265,190,1075,57,161,70,42,51,121,19,161,89,32,51,17,68,111,55,79,144,68,25,26,164,26,51,16,49,88,35,159,161,28,100,19,50,41,82,162,10,76,36,46,38,98,71,96,46,65,59,24,58,67,40,67,26,192,46,34,82,37,48,35,204,279,58,70,133,39,218,253,54,31,81,16,42,19,44,36,451,43,59,50,122,44,47,33,81,61,88,285,79,77,73,88,28,8,46,75,83,28,573
0.0149,1078,173,266,191,1078,57,162,70,42,52,122,19,161,90,32,51,18,69,112,55,80,144,68,26,26,164,27,53,16,49,89,35,161,163,30,100,20,50,41,82,163,10,77,36,46,38,99,71,96,46,65,59,24,58,67,40,67,26,192,46,34,82,37,48,35,204,279,59,70,135,39,219,255,54,31,83,16,42,19,44,36,452,43,59,50,123,44,47,34,81,61,88,287,79,77,73,88,28,8,47,75,84,28,574
0.015,1080,174,268,192,1080,58,162,72,42,52,122,19,162,90,32,51,19,70,112,56,82,144,69,26,26,164,27,53,16,49,91,35,162,163,30,100,20,50,42,82,163,10,77,36,46,38,99,71,96,46,65,59,24,60,68,40,68,26,194,46,34,82,38,48,35,205,282,59,70,135,40,219,256,54,31,85,16,43,19,44,36,454,43,60,50,123,44,47,34,82,62,88,288,79,78,74,90,28,8,47,75,84,28,578
0.0151,1080,175,270,193,1080,60,163,72,42,52,122,19,163,92,32,51,19,70,112,57,82,145,69,27,26,167,29,54,16,49,91,35,165,163,31,101,20,51,42,83,163,10,77,37,49,38,99,72,96,46,67,60,24,60,68,40,68,27,194,46,34,83,39,48,35,205,284,59,71,135,40,219,257,55,31,85,19,43,19,45,38,454,43,60,50,124,44,47,34,83,62,89,290,81,78,74,90,29,9,47,77,84,29,580
0.0152,1080,176,272,194,1080,60,164,72,42,53,123,19,164,92,32,51,19,70,112,57,83,145,69,27,26,168,29,54,16,49,91,35,166,164,33,102,20,51,42,83,163,10,77,37,49,39,100,73,96,46,68,60,24,60,68,41,68,27,194,47,34,84,39,49,35,208,284,59,71,136,40,220,258,56,31,85,19,43,19,45,38,456,43,60,50,124,44,47,34,83,63,89,294,81,78,74,90,29,9,49,77,85,29,585
0.0153,1083,176,274,196,1083,60,165,72,42,53,123,19,165,94,32,51,19,70,112,57,85,145,70,27,26,168,29,58,16,50,91,35,168,165,33,102,21,52,42,84,164,10,77,37,49,40,101,74,96,48,68,60,25,62,68,42,68,27,194,47,34,84,39,49,36,209,286,60,71,137,41,221,258,56,31,85,19,43,19,45,38,456,43,61,52,124,44,48,34,83,63,89,296,82,79,74,91,29,9,50,77,85,30,586
0.0154,1087,177,275,197,1087,60,166,72,42,53,123,19,166,95,32,51,20,70,114,57,87,145,71,28,26,168,29,58,16,51,91,35,168,165,34,102,21,52,42,84,164,10,78,38,50,40,101,74,96,48,68,60,25,62,68,42,69,27,194,47,35,85,39,49,36,210,288,60,72,139,41,224,258,56,31,86,20,43,19,45,38,457,45,62,53,126,46,48,34,83,63,90,299,82,79,75,91,29,9,51,78,85,31,589
0.0155,1088,178,277,198,1088,61,166,73,42,53,124,19,167,96,32,51,20,70,114,57,89,145,71,28,27,169,29,59,16,52,93,35,169,167,34,102,21,53,43,85,164,10,78,39,51,40,101,74,97,48,68,61,25,62,69,43,69,27,196,47,35,86,39,49,38,212,288,60,72,139,42,225,259,58,31,87,20,43,19,45,38,457,45,62,53,126,46,49,34,84,63,90,299,82,80,75,92,29,9,53,79,85,31,591
0.0156,1092,179,279,199,1092,61,167,74,42,54,125,19,168,96,32,51,20,70,115,58,90,146,72,28,27,170,30,59,16,52,95,36,170,168,35,103,21,54,43,86,164,11,78,39,51,40,103,74,98,48,70,62,25,63,69,43,69,27,197,47,35,87,41,49,39,212,288,61,73,141,42,226,260,58,31,87,20,43,19,45,38,458,45,63,54,128,46,49,34,85,63,90,299,83,81,75,92,29,10,53,80,85,32,591
0.0157,1094,180,281,200,1094,61,167,74,43,54,126,19,168,96,32,51,20,70,117,59,90,148,72,29,27,170,30,60,16,52,95,36,170,171,35,103,21,54,44,86,164,11,79,39,51,40,104,76,98,48,70,62,25,63,69,43,71,27,198,48,35,88,41,50,39,213,290,62,73,141,42,228,260,58,31,88,20,43,20,45,38,460,45,64,54,128,46,50,34,85,64,90,302,84,81,75,94,29,10,53,80,85,32,592
0.0158,1094,180,283,202,1094,62,167,74,43,54,126,19,170,96,32,52,20,71,118,60,92,149,72,29,27,171,30,60,17,52,96,38,171,171,35,103,21,55,46,86,164,11,80,39,51,41,105,78,98,48,71,63,25,64,70,45,72,27,198,48,35,89,41,50,39,213,293,64,73,141,42,228,260,59,31,88,20,43,20,46,38,462,46,64,57,128,46,50,34,85,64,91,303,84,83,75,94,30,10,53,80,85,32,597
0.0159,1097,181,284,203,1097,62,167,74,43,54,127,19,170,96,32,52,20,71,119,61,93,149,73,30,27,172,30,62,18,52,98,38,172,171,35,104,21,55,46,86,165,11,80,40,51,42,107,78,98,48,73,63,25,64,71,45,73,28,198,48,35,90,41,50,39,216,297,64,74,143,43,230,261,59,31,88,20,43,21,47,38,464,46,64,58,128,47,51,34,85,64,92,303,84,83,77,94,30,12,53,80,87,32,598
0.016,1099,182,286,204,1099,63,168,74,44,55,129,20,170,96,32,53,20,71,119,61,93,150,73,30,27,172,30,62,18,52,100,38,172,172,35,106,21,55,46,86,165,11,80,40,52,43,108,79,100,48,73,63,26,64,72,45,75,28,198,49,35,90,41,50,39,218,299,64,76,144,43,233,262,59,32,88,20,44,21,48,38,466,46,66,58,131,47,51,34,85,65,93,303,84,83,77,94,30,12,53,81,88,32,602
0.0161,1100,183,288,205,1100,63,168,74,44,55,130,20,171,98,32,53,20,71,119,61,94,151,73,30,27,174,30,62,18,52,101,38,174,172,36,106,21,56,46,90,165,11,80,40,52,43,108,82,100,49,73,64,26,65,72,45,75,28,198,49,36,91,42,50,39,219,300,65,76,144,43,233,263,60,32,89,21,45,22,48,38,467,46,66,58,132,47,52,34,85,66,96,303,85,83,77,95,30,12,53,81,88,32,605
0.0162,1102,183,290,206,1102,63,169,74,44,55,130,21,171,98,32,53,20,72,119,62,95,152,73,30,28,175,30,62,18,52,101,39,176,173,36,106,21,57,47,90,166,11,80,41,52,43,108,82,100,49,73,64,26,65,72,45,76,28,200,49,37,92,42,50,40,219,302,66,76,145,43,233,263,61,32,89,21,45,22,48,38,468,46,66,59,132,47,52,34,86,66,98,305,85,83,78,95,31,12,53,82,89,32,607
0.0163,1104,184,291,208,1104,64,169,74,44,55,131,22,171,99,32,53,20,72,120,62,95,154,73,30,29,177,30,62,19,53,102,40,177,173,36,106,21,57,47,90,168,11,81,41,53,43,111,82,100,49,73,64,26,67,72,45,77,28,203,49,37,92,43,50,40,219,305,66,77,145,44,233,263,62,32,90,21,47,22,48,38,468,46,66,59,133,49,52,34,87,66,98,306,85,83,78,95,31,12,53,82,89,32,609
0.0164,1106,185,293,209,1106,65,169,75,44,56,131,22,172,99,32,55,20,73,120,63,95,156,73,30,29,179,30,63,19,54,103,41,177,173,36,108,22,57,47,91,168,11,83,41,53,44,111,84,101,49,73,64,26,67,72,45,78,28,205,51,37,93,43,51,40,221,306,66,77,145,45,233,264,62,32,90,21,47,23,48,38,468,46,66,59,134,50,52,34,87,66,98,307,88,85,78,95,31,12,54,83,91,32,610
0.0165,1109,186,295,210,1109,67,170,76,44,56,131,22,174,100,32,55,20,74,120,63,95,159,74,30,30,180,30,63,19,54,105,41,179,173,36,108,22,57,47,91,170,11,83,41,54,45,112,85,101,50,73,65,26,67,72,46,78,28,205,51,37,93,43,51,40,222,309,66,77,146,47,234,264,63,32,90,21,47,23,48,38,468,46,66,59,134,51,54,34,87,67,98,309,89,88,78,95,31,12,54,84,91,33,612
0.0166,1111,186,297,211,1111,67,174,76,45,56,132,22,175,100,32,55,20,74,120,63,95,160,74,30,30,181,31,63,19,54,106,41,180,174,36,108,23,57,47,91,170,11,83,41,56,45,112,85,101,50,73,66,27,68,72,47,79,28,205,51,37,93,43,51,40,224,311,69,78,146,47,234,266,63,32,90,21,48,24,48,38,469,46,66,60,134,51,56,34,87,67,100,309,89,89,79,96,31,12,54,85,92,33,614
0.0167,1113,187,299,212,1113,68,174,76,45,57,132,22,175,101,32,55,21,75,120,63,96,161,74,30,30,181,31,63,20,55,109,41,181,174,36,110,24,57,48,91,170,11,83,41,56,45,112,85,101,50,73,66,27,68,75,47,80,28,205,53,37,93,43,51,40,225,314,69,78,146,48,234,266,63,32,90,21,48,25,48,38,471,46,66,60,135,51,56,34,87,68,100,310,90,90,80,96,31,12,54,85,92,34,614
0.0168,1116,188,300,214,1116,68,176,77,45,57,132,22,176,102,32,56,21,75,120,63,96,161,74,30,30,182,31,63,21,56,109,41,181,175,36,110,24,58,49,91,173,11,84,41,56,45,112,85,101,50,73,67,27,68,77,48,80,29,205,53,38,94,43,51,40,228,315,69,78,149,48,238,268,63,32,91,21,48,25,48,38,472,46,66,61,135,51,58,34,87,68,101,310,90,92,81,96,31,12,54,86,92,34,618
0.0169,1119,189,302,215,1119,69,176,77,46,58,133,22,176,103,32,56,21,75,121,65,96,162,75,30,30,183,31,63,21,57,109,41,183,179,36,112,24,59,50,91,175,11,84,41,56,45,113,85,102,50,74,68,27,69,78,49,81,29,206,53,38,94,44,51,42,230,317,70,78,150,49,239,269,63,33,91,21,48,25,50,38,476,47,66,61,137,52,58,34,87,68,102,311,90,94,81,96,32,12,54,87,93,34,619
0.017,1120,189,304,216,1120,69,176,79,46,58,134,22,177,103,32,56,21,75,122,66,98,162,75,30,31,183,32,64,21,58,110,42,186,181,36,113,24,59,51,91,176,11,84,42,57,45,113,85,105,51,74,68,27,69,79,49,82,29,206,54,38,94,45,51,42,231,318,70,79,150,49,240,269,63,33,91,22,48,25,50,39,478,47,67,61,138,52,58,34,88,68,103,312,91,94,81,96,32,12,54,87,93,35,620
0.0171,1123,190,306,217,1123,71,178,79,46,58,135,22,178,103,32,56,21,76,123,66,100,162,75,30,32,183,32,64,21,58,110,42,186,182,37,114,24,59,51,92,176,11,85,43,59,46,113,85,105,51,74,68,27,70,79,49,82,29,209,54,39,94,45,52,42,233,319,70,79,150,50,241,269,63,34,91,22,49,25,50,39,479,49,67,63,138,52,58,34,88,69,104,313,91,95,81,98,32,12,54,87,94,35,622
0.0172,1124,191,308,218,1124,71,180,79,46,59,136,23,179,105,33,56,21,76,124,66,100,162,76,30,32,183,32,64,21,59,110,42,188,182,37,115,24,59,52,93,177,11,87,43,60,46,114,85,107,52,75,68,27,70,80,50,82,29,212,54,39,94,45,52,42,235,320,70,80,151,50,241,271,63,34,91,22,49,25,50,39,482,49,67,64,138,52,59,34,88,69,105,313,92,96,81,99,32,12,55,89,94,36,623
0.0173,1125,192,309,220,1125,72,180,80,46,61,136,23,179,106,33,56,23,76,124,66,100,162,76,30,32,183,33,64,21,59,110,42,190,182,37,115,24,59,52,94,177,12,87,43,60,46,115,85,108,53,75,69,27,70,81,50,82,29,213,55,39,94,45,52,42,238,321,71,80,152,51,242,273,63,34,91,22,49,25,50,40,485,49,67,65,139,52,60,35,90,69,105,316,92,96,81,99,33,12,56,89,95,36,624
0.0174,1128,192,311,221,1128,73,181,80,46,62,136,23,182,107,33,56,24,76,124,67,101,162,76,30,32,183,33,65,22,60,112,43,190,183,37,115,24,60,52,94,177,12,87,43,60,46,115,86,110,53,75,71,27,70,85,50,83,29,214,55,39,94,47,52,42,240,325,71,82,152,51,242,274,65,34,92,22,50,25,50,40,490,50,67,65,139,53,62,35,90,69,105,319,92,97,82,99,33,12,56,89,96,36,627
0.0175,1134,193,313,222,1134,73,181,80,46,62,137,23,183,107,33,56,24,78,126,68,101,163,76,30,33,183,33,65,22,60,113,43,191,185,38,116,24,60,53,95,177,12,90,43,60,46,115,86,111,53,76,72,27,70,86,50,83,29,216,56,39,95,47,52,43,242,326,71,83,153,51,242,277,65,34,92,22,51,25,50,41,491,50,67,66,140,53,62,35,90,70,107,320,93,98,84,99,35,12,56,89,96,38,630
0.0176,1136,194,315,223,1136,73,181,80,46,62,139,23,183,110,33,56,24,78,128,68,102,165,78,30,34,183,33,65,22,62,115,44,192,185,38,116,24,60,53,95,178,12,90,43,60,47,116,86,112,53,76,73,27,70,88,51,85,30,217,56,41,97,47,52,43,243,328,71,83,154,51,245,277,65,34,93,22,51,25,50,41,492,50,68,67,141,53,63,36,90,70,107,320,93,99,84,99,36,12,57,89,96,38,632
0.0177,1138,195,317,224,1138,73,181,80,46,63,139,23,185,111,33,56,24,79,128,70,102,165,78,30,35,185,33,65,22,63,117,44,192,187,38,116,26,60,53,96,178,12,90,43,60,47,116,86,113,53,77,73,27,71,88,51,85,30,218,56,41,98,47,52,43,245,329,72,85,156,51,248,277,65,34,94,23,51,25,50,41,494,50,68,67,141,53,63,37,90,71,107,321,93,101,84,99,36,12,57,90,96,38,634
0.0178,1140,195,318,226,1140,73,183,83,46,63,139,23,186,111,33,57,25,80,128,72,104,165,78,30,35,186,33,66,23,63,118,44,194,189,38,116,26,61,53,96,178,12,92,43,60,47,116,86,113,53,78,74,27,72,88,51,85,30,220,56,41,100,47,52,43,247,330,74,86,157,51,248,277,65,34,94,23,51,25,50,41,495,50,68,68,142,53,63,37,90,71,108,323,93,101,84,99,36,12,57,90,96,39,635
0.0179,1141,196,320,227,1141,75,184,83,46,63,139,23,186,112,33,57,25,81,129,72,105,166,79,31,35,187,33,67,23,63,119,44,196,190,38,116,27,62,54,96,178,12,94,43,61,47,117,86,113,53,78,74,27,72,90,52,86,31,221,56,41,100,48,53,43,247,332,75,86,158,51,249,277,66,34,94,23,51,25,50,41,495,50,68,68,143,53,63,37,90,71,111,323,93,101,84,99,37,12,57,90,97,40,638
0.018,1142,197,322,228,1142,75,186,83,47,64,139,24,188,112,33,57,26,81,130,72,105,166,79,31,36,188,33,68,23,63,119,44,197,191,39,117,27,63,55,96,180,12,95,43,61,47,118,86,113,53,79,76,27,72,90,52,88,31,224,57,41,100,48,54,44,247,335,75,87,158,52,249,280,68,34,95,25,51,25,50,41,496,50,68,69,144,53,63,37,90,71,111,324,93,101,86,99,37,12,57,90,98,40,640
0.0181,1142,198,324,229,1142,76,187,84,47,64,140,24,189,113,33,57,26,82,130,73,105,166,80,32,37,188,33,68,23,64,119,44,198,192,39,117,27,63,55,100,180,12,95,44,61,47,118,86,113,54,79,76,27,72,92,52,88,31,226,59,41,101,49,55,44,248,337,75,87,158,53,250,280,68,35,96,25,52,25,50,41,497,51,68,71,145,54,64,37,90,74,113,326,95,101,87,99,39,12,57,91,98,41,640
0.0182,1145,198,325,230,1145,77,189,85,47,64,140,26,189,113,33,57,26,83,130,73,105,166,81,32,37,188,33,69,23,64,119,44,200,192,40,117,27,64,55,100,180,12,95,44,61,47,118,87,114,54,79,77,27,73,92,52,88,31,226,60,41,101,49,55,45,250,340,75,88,159,53,250,281,68,35,96,25,52,26,50,41,498,51,68,72,146,54,65,37,90,75,115,328,95,101,88,100,40,12,58,92,99,41,642
0.0183,1147,199,327,232,1147,77,190,85,48,65,141,26,191,114,33,58,26,84,130,73,105,168,81,32,37,188,33,70,23,64,119,44,201,193,40,117,27,65,55,100,181,13,95,44,61,48,119,87,114,54,79,78,27,73,93,53,89,31,229,60,42,101,49,55,45,252,341,75,88,159,53,250,282,68,36,96,25,52,26,50,41,502,51,69,72,147,54,65,39,91,75,115,329,95,102,90,100,41,12,58,92,99,41,645
0.0184,1149,200,329,233,1149,77,192,85,48,66,142,26,194,114,33,58,26,85,131,75,106,168,81,32,38,188,33,71,23,65,119,44,202,193,40,118,27,65,55,101,182,13,98,45,63,48,119,89,115,54,79,79,27,73,93,53,89,32,229,60,42,101,49,55,45,253,342,75,89,160,54,252,286,68,36,97,25,52,26,50,41,503,52,69,73,148,55,65,39,93,75,115,330,95,104,90,100,41,12,58,93,101,41,646
0.0185,1149,201,331,234,1149,78,194,85,49,66,143,26,196,116,33,58,26,85,131,75,107,168,83,32,38,191,33,73,23,65,119,44,203,194,40,119,27,67,55,101,184,13,98,46,63,48,120,90,117,55,81,80,27,75,94,53,89,32,229,60,43,101,49,55,45,253,343,75,89,160,56,252,286,68,36,98,26,52,26,50,41,506,52,69,73,148,55,65,40,95,77,115,330,95,104,90,100,41,12,58,93,101,42,647
0.0186,1151,201,333,235,1151,79,195,85,49,66,145,26,196,116,33,58,27,85,132,75,108,168,84,33,39,192,33,74,23,66,119,44,205,194,40,119,27,67,55,101,184,14,98,46,63,48,120,92,117,55,81,81,27,75,94,53,89,32,230,62,43,101,49,55,45,255,344,75,89,161,56,253,289,68,36,98,27,52,26,50,41,508,53,70,74,148,55,65,40,96,78,115,330,97,105,90,100,41,12,58,93,101,43,650
0.0187,1151,202,334,236,1151,79,196,85,50,66,146,26,196,117,33,59,27,86,132,76,109,169,85,34,40,192,33,74,23,67,119,44,206,195,40,119,27,67,55,101,184,15,98,46,63,48,121,92,119,55,81,81,28,75,95,53,89,33,231,63,43,101,49,55,45,256,345,75,90,163,56,254,289,68,36,98,27,53,26,50,41,509,53,70,74,149,56,66,40,97,78,116,330,97,105,91,100,41,12,58,95,103,43,652
0.0188,1152,203,336,238,1152,80,197,86,53,66,146,26,197,118,33,59,27,86,135,76,109,169,86,34,40,192,33,74,23,68,120,44,207,196,40,120,27,67,55,101,184,16,98,46,63,50,123,93,121,55,82,81,28,76,96,54,90,33,233,63,44,101,49,56,45,260,345,75,90,163,59,255,292,68,36,98,27,53,26,51,41,509,53,70,75,150,57,67,40,97,78,116,331,97,105,92,101,41,12,59,95,106,43,653
0.0189,1153,204,338,239,1153,80,198,87,53,66,146,26,198,119,33,59,27,86,135,76,109,170,86,34,40,192,34,74,23,69,120,44,208,196,40,121,28,67,55,102,184,16,98,46,63,51,124,93,121,57,83,82,28,78,97,55,90,33,233,63,44,102,49,58,45,260,345,75,91,164,60,256,292,69,36,98,27,53,26,52,42,510,53,70,77,150,57,67,41,97,79,117,333,97,105,92,101,41,13,59,95,108,43,654
0.019,1153,204,340,240,1153,80,199,87,54,67,146,26,199,120,34,59,28,86,135,77,109,171,86,34,40,194,35,74,24,69,120,45,209,196,40,122,28,67,55,102,184,16,99,47,63,51,125,93,121,57,83,83,28,78,99,56,90,34,233,63,44,102,51,59,45,261,346,76,93,165,61,258,292,69,36,98,27,54,26,52,43,511,53,70,77,152,58,67,41,97,79,118,333,97,106,92,101,44,13,59,97,109,43,656
0.0191,1155,205,342,241,1155,81,199,87,54,68,146,27,199,120,34,59,28,87,135,77,109,171,86,34,41,195,36,74,24,70,121,46,211,198,40,122,28,68,55,102,184,16,99,47,63,51,126,93,122,58,83,87,28,78,102,56,91,34,234,64,44,102,52,59,45,262,347,76,93,165,62,259,293,69,36,99,27,54,27,54,43,513,54,70,77,153,58,67,41,97,81,119,333,97,106,93,101,44,13,59,97,109,43,656
0.0192,1155,206,343,242,1155,81,199,88,54,68,147,27,200,120,34,59,28,88,136,77,109,171,86,34,41,195,36,74,24,71,121,46,212,198,41,123,28,69,55,102,185,16,101,48,64,51,127,93,123,58,83,88,28,78,102,56,91,34,235,64,45,102,52,59,46,262,350,77,93,165,62,259,295,69,36,99,27,54,28,55,44,513,55,70,77,154,58,68,41,99,83,120,335,99,107,94,101,44,13,60,98,110,44,659
0.0193,1157,207,345,244,1157,81,200,88,54,68,147,27,201,120,34,60,28,88,137,77,109,172,86,34,41,197,36,74,24,73,121,46,213,198,41,123,29,69,56,103,185,16,101,48,64,51,128,94,123,58,83,88,28,78,102,56,91,34,236,64,45,102,53,59,46,263,353,79,94,166,63,260,296,69,36,99,27,54,28,55,44,514,55,72,78,154,58,69,41,101,84,120,337,99,108,94,101,44,13,60,99,111,44,661
0.0194,1158,207,347,245,1158,81,201,88,55,68,148,27,201,120,34,60,28,88,137,78,109,172,86,34,41,198,36,74,24,74,121,47,216,199,41,123,29,70,56,104,186,16,101,49,64,52,128,94,123,58,83,89,28,79,103,56,91,34,237,64,45,102,53,60,47,263,354,81,95,166,63,261,298,69,36,99,27,54,28,55,44,515,55,73,79,155,58,69,41,101,84,120,337,99,111,96,101,45,13,60,101,112,45,661
0.0195,1159,208,349,246,1159,82,203,88,55,68,148,27,203,120,34,61,30,88,138,78,109,173,86,34,41,200,36,74,25,74,121,48,217,199,41,123,29,70,56,104,186,16,101,49,64,52,128,94,124,59,85,89,28,79,104,56,93,35,241,64,45,102,53,60,47,266,355,81,96,166,63,262,299,69,36,100,27,55,29,55,45,517,55,73,79,156,58,69,41,101,84,121,337,99,111,96,103,45,13,61,101,112,45,662
0.0196,1164,209,351,247,1164,83,203,89,55,69,149,28,203,120,34,61,30,88,139,78,109,174,87,34,41,202,36,74,25,74,122,48,218,201,42,123,29,70,56,105,188,16,102,51,64,53,128,94,124,60,88,91,28,80,104,57,93,35,241,65,45,103,54,60,47,267,356,82,96,166,63,262,301,70,36,102,27,57,29,57,45,520,55,74,79,156,58,69,43,101,84,121,337,100,112,96,103,46,13,62,101,112,45,662
0.0197,1166,210,352,248,1166,84,205,90,55,69,151,28,205,120,34,61,30,90,140,78,112,175,87,34,41,202,37,75,25,74,123,48,218,202,42,125,29,71,56,106,189,16,104,51,64,53,129,95,125,61,88,92,28,80,104,57,93,36,241,66,45,104,54,61,47,268,356,83,97,167,63,263,303,70,36,103,27,57,29,58,46,521,55,74,80,158,58,69,43,102,84,122,338,100,114,96,103,46,14,63,101,114,45,662
0.0198,1166,210,354,250,1166,85,208,91,55,69,151,28,208,121,34,61,30,91,140,78,113,178,87,34,41,203,37,75,26,74,126,48,219,203,42,126,29,71,57,106,190,16,105,51,64,53,129,95,125,61,89,92,28,80,104,57,93,36,242,66,45,106,54,62,47,268,357,83,97,167,64,264,304,71,37,103,27,57,29,58,46,523,55,74,80,158,60,69,43,102,84,122,339,100,115,97,103,46,14,63,101,114,45,667
0.0199,1168,211,356,251,1168,86,210,92,55,69,151,29,208,123,34,62,30,91,141,78,114,178,88,34,42,205,37,75,27,75,128,49,223,204,42,126,29,71,58,108,190,16,106,52,64,53,129,96,125,61,89,92,28,81,105,58,93,36,242,66,45,106,55,63,47,268,359,84,97,168,64,264,305,72,37,104,28,57,29,58,46,524,55,74,81,159,60,70,45,103,86,122,341,101,115,97,104,47,14,64,101,114,45,667
0.02,1168,212,358,252,1168,86,212,92,55,69,152,29,208,124,34,62,30,92,142,78,114,178,88,34,42,206,37,75,27,75,129,49,225,207,42,126,29,72,59,110,190,17,106,52,66,53,129,96,127,61,89,92,28,82,106,58,94,36,242,66,45,109,57,63,47,268,360,85,98,170,65,269,306,72,39,104,28,58,29,59,46,525,56,74,81,160,60,71,45,104,88,123,344,102,115,97,104,47,15,64,101,114,45,671

